Reverse and forward shock afterglow emission from steep jets viewed off axis

We study the morphology of gamma-ray burst (GRB) afterglows viewed off-axis using a simplified analytical model. We consider steep jets, which are expected to be the most common type. These jets, characterized by steep lateral gradients in energy and Lorentz factor, produce highly beamed emission. The observed signal is dominated by their minimum visible angle at any given time. Consequently, the afterglow morphology depends on when this angle begins to decrease, revealing the inner regions of the jet. Depending on whether this decrease occurs before, at, or after the reverse shock crosses the ejecta, three distinct classes of light curves emerge. In the first scenario, the de-beamed emission can produce a rapidly rising signal even prior to the reverse shock crossing. This is expected in GRBs with long duration, low energy, dense circumburst media, or combinations thereof. In some cases, the ejecta shell can be considered as effectively thick in the inner regions and effectively thin in the outer regions. For forward shocks, the temporal slopes in both regimes are identical, which makes it hard to detect the transition. Reverse shocks, however, have distinct temporal slopes, allowing potential detection of the transition in light curves if their emission surpasses that of the forward shock. The characteristic synchrotron frequency of de-beamed emission evolves independently of jet structure for forward shocks but depends on the lateral energy and Lorentz factor gradients for the reverse shock, with slower evolution for steep energy and shallow Lorentz factor gradients.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
